Simulating Battery-Powered TinyML Systems Optimised using Reinforcement Learning in Image-Based Anomaly Detection

Advances in Tiny Machine Learning (TinyML) have bolstered the creation of smart industry solutions, including smart agriculture, healthcare and smart cities. Whilst related research contributes to enabling TinyML solutions on constrained hardware, there is a need to amplify real-world applications by optimising energy consumption in battery-powered systems. The work presented extends and contributes to TinyML research by optimising battery-powered image-based anomaly detection Internet of Things (IoT) systems. Whilst previous work in this area has yielded the capabilities of on-device inferencing and training, there has yet to be an investigation into optimising the management of such capabilities using machine learning approaches, such as Reinforcement Learning (RL), to improve the deployment battery life of such systems. Using modelled simulations, the battery life effects of an RL algorithm are benchmarked against static and dynamic optimisation approaches, with the foundation laid for a hardware benchmark to follow. It is shown that using RL within a TinyML-enabled IoT system to optimise the system operations, including cloud anomaly processing and on-device training, yields an improved battery life of 22.86% and 10.86% compared to static and dynamic optimisation approaches respectively. The proposed solution can be deployed to resource-constrained hardware, given its low memory footprint of 800 B, which could be further reduced. This further facilitates the real-world deployment of such systems, including key sectors such as smart agriculture.

==> data/figure5.csv <==
Input Samples,Validation Accuracy,Energy Consumed to Re-train
1,0.0285295320750793,0.000555555555555556
2,0.357602580218435,0.00111111111111111
3,0.478083567385918,0.00166666666666667
4,0.559625329197721,0.00222222222222222
5,0.655759972691626,0.00277777777777778
6,0.658965679819353,0.00333333333333333
7,0.731480413730674,0.00388888888888889
8,0.743979928433649,0.00444444444444444
9,0.688318254971226,0.005
10,0.71479191194649,0.00555555555555556
11,0.778988172959389,0.00611111111111111
12,0.795096548499872,0.00666666666666667
13,0.787928525144971,0.00722222222222222
14,0.795486406745437,0.00777777777777778
15,0.845181801944674,0.00833333333333333
16,0.827311261976252,0.00888888888888889
17,0.844434959677661,0.00944444444444444
18,0.790091926197011,0.01
19,0.836356155484046,0.0105555555555556
20,0.820320705806186,0.0111111111111111
21,0.857894841730449,0.0116666666666667
22,0.862129453751718,0.0122222222222222
23,0.877763445668295,0.0127777777777778
24,0.851390846493765,0.0133333333333333
25,0.873858869051378,0.0138888888888889
26,0.883591708641773,0.0144444444444444
27,0.873618906227087,0.015
28,0.852142472497778,0.0155555555555556
29,0.88786262034621,0.0161111111111111
30,0.884991357472048,0.0166666666666667
31,0.87857388201363,0.0172222222222222
32,0.867454524881627,0.0177777777777778
33,0.877518274473915,0.0183333333333333
34,0.897045657435988,0.0188888888888889
35,0.886444509156215,0.0194444444444444
36,0.876694078858448,0.02
37,0.896552318361371,0.0205555555555556
38,0.883696175325554,0.0211111111111111
39,0.894647076833163,0.0216666666666667
40,0.886440817406846,0.0222222222222222
41,0.882822738022636,0.0227777777777778
42,0.898288887023706,0.0233333333333333
43,0.899627257321521,0.0238888888888889
44,0.900576494581143,0.0244444444444444
45,0.903876851936953,0.025
46,0.899096265441386,0.0255555555555556
47,0.896245345901663,0.0261111111111111
48,0.899098467148584,0.0266666666666667
49,0.909699611044373,0.0272222222222222
50,0.900427428216861,0.0277777777777778


==> data/figure6.csv <==
Anomaly Ratio,Sleep,Capture,Infer,Upload,Train
5,2.34011315833063,8.45433333333333,0.7804,5.01130555555556,0.913888888888889
10,1.75203630138741,6.33063888888889,0.584366666666667,7.49218055555556,1.34166666666667
20,1.14300995624974,4.13129166666667,0.38135,10.0566805555556,1.78888888888889
40,0.688974513888893,2.49166666666667,0.23,11.9366944444444,2.15833333333333

